2.5-MHD models of circumstellar discs around FS~CMa post-mergers : I. Non-stationary accretion stage

We investigate the dynamic evolution of gaseous region around FS~CMa post-mergers. Due to the slow rotation of a central B-type star, the dynamics is driven mainly by the magnetic field of the central star. Recent observations have allowed us to set a realistic initial conditions such as, the magnetic field value ($B_\star\approx6\times10^{3}G$), the mass of the central star ($M_\star=6M_\odot$), and the initial disc density $\rho_{d0}\in[10^{-13}\mathrm{g\,cm^{-3}},10^{-11}\mathrm{g \, cm^{-3}}] $. We use the PLUTO code to perform 2.5D-MHD simulations of thin and thick discs models. Especially relevant for the interpretation of the observed properties of FS~CMa post-mergers are the results for low-density discs, in which we find formation of a jet emerging from inner edge of the disc, as well as the formation of the so called "hot plasmoid" in the corona region. Jets are probably detected as discrete absorption components in the resonance lines of FS~CMa stars. Moreover, the magnetic field configuration in the low-density plasma region, favors the appearance of magnetocentrifugal winds from the disc. The currents toward the star created by the magnetic field may explain accidentally observed material infall. The disc structure is significantly changed due to the presence of the magnetic field. The magnetic field is also responsible for the formation of a hot corona as observed in several FS~CMa stars through the Raman lines. Our results are valid for all magnetic stars surrounded by a low density plasma, i.e., some of stars showing the B[e] phenomenon.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
